Multi-Dimensional Opinion Formation

In this paper we propose and investigate a multi-dimensional opinion dynamics model where people are characterised by both opinions and importance weights across these opinions. Opinion changes occur through binary interactions, with a novel coupling mechanism: the change in one topic depends on the weighted similarity across the full opinion vector. We state the kinetic equation for this process and derive its mean-field partial differential equation to describe the overall dynamics. Analytical computations and numerical simulations confirm that this model exhibits a variety of qualitatively distinct stationary states, and we demonstrate that the final opinion structures are critically determined by the people's opinion weights.

==> bilder/shape_alphanorm_new.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0, 0) {$(x_1,x_2)$};
		\node [style=none] (3) at (0, 6) {};
		\node [style=none] (4) at (0, -6) {};
		\node [style=none] (5) at (4, 0) {};
		\node [style=none] (6) at (-4, 0) {};
		\node [style=none] (7) at (0, 9) {};
		\node [style=none] (8) at (0, -9) {};
		\node [style=none] (9) at (7, 0) {};
		\node [style=none] (10) at (-7, 0) {};
		\node [style=none] (12) at (4, 6) {};
		\node [style=none] (13) at (-4, 6) {};
		\node [style=none] (14) at (-4, -6) {};
		\node [style=none] (15) at (7, 0) {};
		\node [style=none] (16) at (4, -6) {};
		\node [style=none] (19) at (4, 0) {$\frac{R}{\beta+(1-\beta)\alpha_1}$};
		\node [style=none] (21) at (0, 6) {$\frac{R}{\beta+(1-\beta)\alpha_2}$};
		\node [style=none] (24) at (0, -9) {$\frac{R}{(1-\beta)\alpha_2}$};
		\node [style=none] (25) at (-7, 0) {$\frac{R}{(1-\beta)\alpha_1}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=new edge style 2] (4.center) to (5.center);
		\draw [style=new edge style 2] (5.center) to (3.center);
		\draw [style=new edge style 2] (3.center) to (6.center);
		\draw [style=new edge style 2] (6.center) to (4.center);
		\draw [style=new edge style 0] (8.center) to (5.center);
		\draw [style=new edge style 0] (5.center) to (7.center);
		\draw [style=new edge style 0] (7.center) to (6.center);
		\draw [style=new edge style 0] (6.center) to (8.center);
		\draw [style=new edge style 1] (4.center) to (15.center);
		\draw [style=new edge style 1] (15.center) to (3.center);
		\draw [style=new edge style 1] (3.center) to (10.center);
		\draw [style=new edge style 1] (10.center) to (4.center);
		\draw [style=new edge style 7] (14.center) to (16.center);
		\draw [style=new edge style 7] (16.center) to (12.center);
		\draw [style=new edge style 7] (12.center) to (13.center);
		\draw [style=new edge style 7] (13.center) to (14.center);
		\draw [style=new edge style 8] (10.center) to (7.center);
		\draw [style=new edge style 8] (7.center) to (15.center);
		\draw [style=new edge style 8] (15.center) to (8.center);
		\draw [style=new edge style 8] (10.center) to (8.center);
		\draw [style=new edge style 6] (2.center) to (5.center);
		\draw [style=new edge style 6] (2.center) to (3.center);
		\draw [style=new edge style 6] (2.center) to (8.center);
		\draw [style=new edge style 6] (2.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

